Anytime Neural Prediction via Slicing Networks Vertically

The pioneer deep neural networks (DNNs) have emerged to be deeper or wider for improving their accuracy in various applications of artificial intelligence. However, DNNs are often too heavy to deploy in practice, and it is often required to control their architectures dynamically given computing resource budget, i.e., anytime prediction. While most existing approaches have focused on training multiple shallow sub-networks jointly, we study training thin sub-networks instead. To this end, we first build many inclusive thin sub-networks (of the same depth) under a minor modification of existing multi-branch DNNs, and found that they can significantly outperform the state-of-art dense architecture for anytime prediction. This is remarkable due to their simplicity and effectiveness, but training many thin sub-networks jointly faces a new challenge on training complexity. To address the issue, we also propose a novel DNN architecture by forcing a certain sparsity pattern on multi-branch network parameters, making them train efficiently for the purpose of anytime prediction. In our experiments on the ImageNet dataset, its sub-networks have up to $43.3\%$ smaller sizes (FLOPs) compared to those of the state-of-art anytime model with respect to the same accuracy. Finally, we also propose an alternative task under the proposed architecture using a hierarchical taxonomy, which brings a new angle for anytime prediction.

==> comparison.tikz <==
\begin{tikzpicture}
\begin{axis}[
%width=\linewidth,
%height=0.8\linewidth,
xlabel={FLOPs ($\times10^7$)},
ylabel={Error (\%)},
%xmin=0, xmax=1,
xmin=0.75,xmax=5.5,
ymin=6.5, ymax=26,
%xtick={0.0,0.3,...,2},
%ytick={0.6,0.7,0.80,0.90,1.0},
minor tick num=1,
legend pos=north east,
ymajorgrids=true,yminorgrids=true,
xmajorgrids=true,xminorgrids=true,
grid style=dashed,
yticklabel style={/pgf/number format/fixed,
                  /pgf/number format/fixed zerofill,
                  /pgf/number format/precision=0},
xticklabel style={/pgf/number format/fixed,
                  /pgf/number format/fixed zerofill,
                  /pgf/number format/precision=1},
tick label style = {font = \tiny},
label style = {font = \scriptsize},
legend style = {font = \scriptsize},
mark size = 1.2pt,
% every axis y label/.style={at={(ticklabel cs:0.5)},rotate=90,anchor=center},
% every axis x label/.style={at={(ticklabel cs:0.5)},anchor=center}
]

% \addlegendentry{DenseNet}
% \addplot[mark=*,solid,line width=0.8pt,color=red]
% coordinates {
% (1.4696938,27.836)
% (3.1113946,19.776)
% (4.1196490,13.608)
% (4.6529722,11.088)
% (5.1726250, 9.568)
% (5.3366938, 9.318)
% };

%\addlegendentry{ResNeXt (shallow)}
\addplot[mark=*,solid,line width=0.6pt,color=red,name path=shallow-joint]
coordinates {
(1.3369994,24.964)
(1.9071626,21.516)
(2.4577290,14.460)
(3.0115082,11.304)
(3.5652874,10.502)
(4.1093642, 8.916)
(4.6549514, 7.942)
(5.2005386, 7.928)
};

\addplot[mark=*,dashed,line width=0.6pt,color=red,mark options={solid,fill=white},name path=shallow-indep]
coordinates {
(1.3369994,19.862)
(1.9071626,17.466)
(2.4577290,12.386)
(3.0115082,10.492)
(3.5652874, 9.498)
(4.1093642, 8.042)
(4.6549514, 6.862)
(5.2005386, 6.642)
};

%\addlegendentry{I-ResNeXt (thin)}
\addplot[mark=*,solid,line width=0.6pt,color=black,name path=thin-joint]
coordinates {
(0.9083402,12.886)
(1.5215114,10.206)
(2.1346826, 8.914)
(2.7478538, 8.116)
(3.3610250, 7.728)
(3.9741962, 7.442)
(4.5873674, 7.202)
(5.2005386, 7.216)
};

\addplot[mark=*,dashed,line width=0.6pt,color=black,mark options={solid,fill=white},name path=thin-indep]
coordinates {
(0.9083402,11.662)
(1.5215114, 9.622)
(2.1346826, 8.532)
(2.7478538, 7.638)
(3.3610250, 7.400)
(3.9741962, 7.068)
(4.5873674, 6.810)
(5.2005386, 6.642)
};

\addplot[black, fill opacity=0.3] fill between[of=thin-joint and thin-indep];
\addplot[red, fill opacity=0.3] fill between[of=shallow-joint and shallow-indep];

\legend{ResNeXt (shallow),,I-ResNeXt (thin)}

\end{axis}
\end{tikzpicture}

==> effect_bn.tikz <==
\begin{tikzpicture}
\begin{axis}[
%width=\linewidth,
%height=0.8\linewidth,
xlabel={FLOPs ($\times10^7$)},
ylabel={Error (\%)},
%xmin=0, xmax=1,
%ymin=0.65, ymax=1.025,
%ymax=39,
%xtick={0.0,0.3,...,2},
%ytick={0.6,0.7,0.80,0.90,1.0},
minor tick num=1,
legend pos=north east,
ymajorgrids=true,yminorgrids=true,
xmajorgrids=true,xminorgrids=true,
grid style=dashed,
yticklabel style={/pgf/number format/fixed,
                  /pgf/number format/fixed zerofill,
                  /pgf/number format/precision=0},
xticklabel style={/pgf/number format/fixed,
                  /pgf/number format/fixed zerofill,
                  /pgf/number format/precision=1},
%tick label style = {font = {\fontsize{8 pt}{9.6 pt}\selectfont}},
tick label style = {font = \tiny},
label style = {font = \scriptsize},
legend style = {font = \scriptsize},
mark size = 1.2pt,
% every axis y label/.style={at={(ticklabel cs:0.5)},rotate=90,anchor=center},
% every axis x label/.style={at={(ticklabel cs:0.5)},anchor=center}
% axis y discontinuity=parallel,
]

\addlegendentry{Independent BN}
\addplot[mark=*,solid,line width=0.6pt,color=black,name path=A]
coordinates {
(0.9083402, 12.886)
(1.5215114, 10.206)
(2.1346826,  8.914)
(2.7478538,  8.116)
(3.3610250,  7.728)
(3.9741962,  7.442)
(4.5873674,  7.202)
(5.2005386,  7.216)
};

\addlegendentry{Shared BN}
\addplot[mark=*,solid,line width=0.6pt,color=red,name path=B]
coordinates {
(0.9083402, 70.266)
(1.5215114, 25.432)
(2.1346826, 12.882)
(2.7478538, 10.178)
(3.3610250,  9.326)
(3.9741962,  8.860)
(4.5873674,  8.958)
(5.2005386,  8.980)
};

\addplot[blue, fill opacity=0.3] fill between[of=A and B];

\end{axis}
\end{tikzpicture}

==> weight_analysis.tikz <==
\begin{tikzpicture}
\begin{axis}[
xlabel={Indices of branches},
ylabel={$\ell_1$-norm},
%xmin=0, %xmax=1,
ymin=10, ymax=290,
%xtick={0.0,0.3,...,2},
ytick={0,50,100,150,200,250},
legend pos=north east,
ymajorgrids=true,yminorgrids=true,
xmajorgrids=true,xminorgrids=true,
grid style=dashed,
yticklabel style={/pgf/number format/fixed,
                  /pgf/number format/fixed zerofill,
                  /pgf/number format/precision=0},
%xticklabel style={/pgf/number format/fixed,
%                  /pgf/number format/fixed zerofill,
%                  /pgf/number format/precision=1},
tick label style = {font = \tiny},
label style = {font = \scriptsize},
legend style = {font = \scriptsize},
ybar=0pt,
%enlargelimits=0.15,
bar width=0.4,
xtick=data,
xtick align=inside,
%nodes near coords,
%nodes near coords align={vertical},
legend image code/.code={
    \draw [#1] (0cm,-0.1cm) rectangle (0.3cm,0.1cm);
},
]

\addplot
coordinates {
(1, 60.394455)
(2, 58.150826)
(3, 61.311657)
(4, 58.352997)
(5, 57.251480)
(6, 57.791702)
(7, 63.688824)
(8, 57.140450)
};

\addplot
coordinates {
(1, 272.682860)
(2, 234.655440)
(3, 195.864360)
(4, 144.034120)
(5, 113.376880)
(6,  73.990060)
(7,  51.171227)
(8,  21.159973)
};

\legend{ResNeXt, I-ResNeXt}

\end{axis}
\end{tikzpicture}
